On the Effect of Learned Clauses on Stochastic Local Search

There are two competing paradigms in successful SAT solvers: Conflict-driven clause learning (CDCL) and stochastic local search (SLS). CDCL uses systematic exploration of the search space and has the ability to learn new clauses. SLS examines the neighborhood of the current complete assignment. Unlike CDCL, it lacks the ability to learn from its mistakes. This work revolves around the question whether it is beneficial for SLS to add new clauses to the original formula. We experimentally demonstrate that clauses with a large number of correct literals w. r. t. a fixed solution are beneficial to the runtime of SLS. We call such clauses high-quality clauses. Empirical evaluations show that short clauses learned by CDCL possess the high-quality attribute. We study several domains of randomly generated instances and deduce the most beneficial strategies to add high-quality clauses as a preprocessing step. The strategies are implemented in an SLS solver, and it is shown that this considerably improves the state-of-the-art on randomly generated instances. The results are statistically significant.

==> plots/k3/k3_cdcl_300s.csv <==
n_vars	diff	hue
10200	-2	21.413345196076154
10400	15	19.264117192263207
10400	1	21.39214463978412
11000	3	21.348857663804548
11000	-27	20.462331911655152
11200	4	20.07037253072565
11400	48	20.514776714177476
11600	8	21.2390615127708
11800	7	21.06555937593296
12200	9	21.407305596651074
12800	19	21.29396614243329
3200	-13	21.368320685620855
3400	0	15.384538315227317
3600	0	17.65133052555119
3800	0	16.459718913451933
4400	-9	20.013422756735228
4600	-1	18.89734175730162
5000	1	18.0250006218653
5400	0	17.58875499968093
5600	-24	21.40555688521134
5600	46	20.301552723540574
5800	-14	21.40292666850937
5800	-1	21.416413017506358
5800	-41	21.224305186313423
6200	-122	20.776497145519418
6600	0	16.90730445491812
6800	-11	21.41549950324323
7200	3	18.58992238613283
7400	-4	21.416413017506358
7400	-30	21.40331990001228
7400	-3	19.158540031259353
7600	1	21.39288378796263
7800	6	21.379456021770256
8000	-64	21.303111188620957
8200	-12	19.91360210380846
8600	35	19.98836923817094
8800	-1	21.416413017506358
9000	-37	21.343513055414586
9000	-26	21.35454301158487
9000	-1	18.426157624792012
9200	-39	21.18162693076566
9200	3	19.281006578918266
9400	-21	21.38569561180218
9600	6	18.693454212261077
9800	-1	21.415637631848078


==> plots/k5/k5_cdcl_5per_8.csv <==
n_vars	diff	hue
200	0	14.864413305865776
200	0	15.313543869557092
210	0	16.86422907638612
220	-4	19.451337607214477
220	0	15.02629962410537
230	0	17.672672219226673
240	0	17.70706746494152
250	-4	20.666246580526913
250	0	17.132483106940807
260	2	18.371052987491428
260	0	17.967733832728545
270	0	16.20817025136821
280	-40	20.536162947974184
280	0	16.194290274860666
290	0	14.40133631264912
300	-1	18.85494295492352
300	0	16.318102184686612
310	13	20.681506961816584
310	-35	19.36557754614563
320	-1	18.214331570187333
320	0	17.797967331843235
330	-22	19.947883732461484
340	5	19.60733826851654
340	8	18.54605377535178
360	0	13.579112199787488
360	6	20.354266382507195
360	2	20.696804049319166
370	13	20.35058531566108
370	0	16.92110136781671
380	1	20.66680260661981
410	1	18.969080830321413
410	0	18.37899484690701
420	-17	20.70829029585438
420	0	20.706297435597502
430	-19	20.600306492697513
440	5	20.695328806289705
440	10	20.612830715223073
450	14	20.6149133589532
460	6	20.70823207518984
470	-8	20.677410688205295
470	-4	20.702794470341175
480	-5	20.71524044015059
500	0	20.722415918777266
510	-35	19.65311438082215
510	-2	20.588231600858144
510	1	20.70141644362108
520	-4	20.720581845555852
530	-22	20.683057138332185
540	-1	20.516824301096264
580	4	20.71125123611222
590	-19	20.405952520276056


==> plots/k7/k7_cdcl_1per_9.csv <==
n_vars	diff	hue
102	4	18.079318581001075
102	-7	19.65519433343618
102	0	17.07847880472644
104	-10	18.78105679445065
106	0	16.61054046511015
106	0	17.19566458998651
108	-2	18.182247742622778
110	1	17.542242304490955
112	0	16.34101399315486
114	19	19.531990207701163
114	0	16.97352854445317
117	2	17.45682941604871
120	-8	17.90815179977612
120	-15	19.638631163733333
122	-5	18.007727046082124
124	-24	19.771412373943058
126	-4	19.05547142908268
126	19	19.992327041669554
130	18	19.952075672374455
130	10	18.73518996515044
132	0	17.123000005976582
132	-1	19.78163347510166
132	-14	19.9533621375755
135	19	19.089797570454714
138	-48	19.37180114985124
138	-4	19.883893960649605
140	5	19.723708212805715
144	-22	18.65746313163953
144	-21	19.334283421439302
144	-13	18.88910210734419
146	8	20.01880275358023
148	-1	20.0159103698811
148	-10	19.94349840208384
150	-5	19.77361089286593
150	-12	19.996438774756026
152	-22	19.8754405006199
154	-29	19.83064704546613
156	-18	20.001846311411036
158	-16	19.99394218842707
159	-15	19.9398930067747
168	-16	19.980280405189962
87	4	17.79204370406477
90	0	14.048348085691503
90	0	15.235257637707694
92	0	14.43659497151193
92	0	17.97400448544074
93	0	13.965302234841598
94	0	15.685208315666692
94	0	16.111680286442986
96	0	16.59165074353582
96	0	17.14707392836758
98	0	15.907569712956407
98	0	15.173908330953989

